Putting the Air Transportation System to sleep: a passenger perspective measured by passenger-generated data

This paper aims at analyzing the effect on the US air transportation system of the travel restriction measures implemented during the COVID-19 pandemic from a passenger perspective. Flight centric data are not already publicly and widely available therefore the traditional metrics used to measure the state of this system are not yet available. Seven metrics based on three different passenger-generated datasets are proposed here. They aim to measure in close to real-time how the travel restriction measures impacted the relation between major stakeholders of the US air transportation system, namely passengers, airports and airlines.

==> tables/apt_closures.csv <==
SNA&2020-01-05&3&144&FAT&2020-04-13&4&45&JFK&2020-04-15&6&42\\
RDU&2020-03-16&3&103&PDX&2020-04-13&5&60&ORD&2020-04-15&4&43\\
TPA&2020-03-22&3&93&HNL&2020-04-13&3&83&ATL&2020-04-15&9&52\\
PBI&2020-03-23&1&7&DTW&2020-04-14&7&34&SEA&2020-04-15&4&55\\
STL&2020-03-23&3&76&GUM&2020-04-14&3&37&DFW&2020-04-15&6&68\\
SFB&2020-03-24&1&9&SJU&2020-04-14&3&37&BWI&2020-04-15&5&69\\
SPN&2020-03-25&1&9&MDW&2020-04-14&3&112&LAX&2020-04-15&6&84\\
AUS&2020-03-27&3&9&SAN&2020-04-15&3&7&SLC&2020-04-15&4&89\\
LAS&2020-03-28&8&75&CLT&2020-04-15&3&15&IAH&2020-04-15&7&93\\
MSP&2020-03-29&1&44&BOS&2020-04-15&4&16&SMF&2020-04-15&4&105\\
DEN&2020-03-31&3&30&PHX&2020-04-15&5&17&FLL&2020-04-15&8&151\\
PHL&2020-04-08&2&6&MIA&2020-04-15&4&22&OAK&2020-04-15&4&157\\
SAT&2020-04-10&1&15&SFO&2020-04-15&4&30&SJC&2020-04-15&4&190\\
MCO&2020-04-11&2&54&EWR&2020-04-15&3&31&IAD&2020-04-15&7&195\\

